Spectroscopic factor calculations in the \textit{ab initio} no-core shell model

The convergence properties of spectroscopic factors in the \textit{ab initio} no-core shell model are hereby investigated. For this, we consider nuclear energies and spectroscopic factors in $A = 6$ and 7 isotopes, using the chiral forces NNLO$_{\rm opt}$ and N$^3$LO. While low-lying spectrum energy demonstrates remarkable convergence with the increase of model space within the no-core shell model, the spectroscopic factor exhibits no definitive convergence trend and seems independent of the employed nuclear interaction. The use of spectroscopic factors issued from the no-core shell model to calculate cross-sections of knockout reaction might then be questionable. The results are compared with that of the standard shell model and \textit{ab initio} Monte Carlo calculations.

==> Reply.txt <==
Thank you to the reviewer for carefully reading our manuscript and providing valuable feedback. We have thoughtfully considered each comment and made revisions to the manuscript. Below, we will address each of the points in turn and hope that the revised manuscript will be accepted by Physical Review C.


Report of the Second Referee -- CK10931/Xie

In this paper, the authors report on no-core shell-model (NCSM) calculations for A=6 and 7 nuclei to evaluate spectroscopic factors. The NN interactions used for this study are NNLO_opt and N3LO made by Entem and Machleidt, the latter of which is softened by using the SRG method, without induced 3-nucleon forces, nor any explicit 3-nucleon forces. In principle the results are worth publishing; however, the manuscript is not very well written, and the presentation is inaccurate, confusing, and sometimes even misleading, as detailed below. I can therefore nor recommend this paper for publication in Phys. Rev. C. in its present form.

In addition to the remarks from the first referee, regarding the convergence, and regarding the fact that A=6 and 7 nuclei are not well described in the conventional shell model, I have the following
remarks.

There is an inconsistency in the definition of the overlap function and spectroscopic factor C^2S. The overlap function I has two indices, l and j, corresponding to the orbital motion and J quantum numbers of the single-particle state; and in its definition, Eq. (2), there is a summation over the radial quantum number n. So far, so good.

In Eq. (3), the left hand side seems to be independent of any quantum numbers, whereas the right hand side depends on the quantum numbers l and j. That's inconsistent, and asking for trouble. Indeed, trouble appears in the next equation, Eq. (4), where C^2S is suddenly a function of three variables, n, l, and j. Where did n come from? What does n refer to? Please explain. Or correct.

Our answer
----------
Thank you for your meticulous corrections. Firstly, regarding Eq. (3), the left hand side indeed depends on the quantum numbers l and j, which is consistent with the right hand side of the equation. Secondly, the appearance of n in Eq. (4) was due to an oversight in our writing. We acknowledge these errors and will correct them in the revised manuscript.


Next, I don't understand why there is no center-of-mass correction in the NCSM. I know that in the NCSM, with the Nmax truncation in a harmonic oscillator basis, the center-of-mass motion factorizes. But that does not mean that the obtained A-body wavefunctions are free of center-of-mass motion; on the contrary, the low-lying states all have an 0s A-body center-of-mass motion. Whereas the (A-1)-body wavefunctions all have an 0s (A-1)-body center-of-mass motion in Eq. (2). Surely this leads to the need of a center-of-mass correction factor? Or am I missing something?

Our answer
----------
Thank you for your question. To clarify, spectroscopic factors and overlap functions are not physical observables, so an exact removal of center-of-mass effects is not meaningful even in NCSM. The only physical quantity arising from overlap functions and entering cross-section expressions is the asymptotic normalization coefficient. The latter is defined in the asymptotic region, where center-of-mass corrections vanish. Eq.(4) is an approximate expression, whereby the use of asymptotic normalization coefficients or spectroscopic factors should be equivalent (up to a different normalization of single-particle cross sections), so that it is legitimate to ignore center-of-mass corrections with NCSM. A paragraph has been added to the text in Sect. II B to clarify the situation.


Regarding the results, the authors use the SRG-evolved Entem-Machleidt N3LO chiral interaction, without any induced 3-body forces. As is well known, see e.g. Ref. [36], using SRG-evolved interactions without induced 3-body forces leads to a strong dependence of energies on the SRG parameter. Doesn't this concern the authors?

And what is the effect of the SRG evolution on the calculated spectroscopic factor?

Our answer
----------
The reviewer's concerns are indeed valid. In response, we focused specifically on this dependency in our study and performed additional calculations using an SRG parameter of λ=2.4 fm-1. Our results show that while different SRG parameters significantly influence the energy calculations—differences in the order of MeV—the impact on spectroscopic factors is relatively minor. To clarify this point, we have included explanations in the revised manuscript (see Page 4), and we hope these additions address the reviewer's concerns.


For the ground state energies of 6He, the authors quote in the text extrapolated values at the singke keV level, without any uncertainties. Does that mean that these energies are accurate (for the given interaction) down to the single keV level? If so, I don't believe them -- not based on calculations only up to Nmax = 12.

If not, what is the estimated uncertainty on these extrapolated values, and how did the authors estimate those?

And while I'm at it -- why stop at Nmax = 12? Nmax = 14 and even 16 are (easily) doable on current HPC hardware.

Subsequently, the authors present excitation energies for several excited states in 6He, 6Li, 7Li, and 7Be, in Fig. 5, with uncertainties stemming from energy extrapolations. The text seems to suggest that the excitation energy is calculated as the difference of the extrapolated total energies. How are the extrapolation uncertainties of the total energies determined, and how are these uncertainties propagated to the excitation energies? (Surely, the extrapolation energies are not independent of each other.)

Our answer
----------
Thank you for thoroughly reviewing our manuscript. Regarding the uncertainty in the ground state energy of 6He, we acknowledge our oversight in not detailing this in the text. We have addressed this by specifying the uncertainty of the ground state extrapolation in the revised manuscript. The reported error represents the uncertainty in the extrapolated parameter.

Regarding the decision to stop at Nmax=12 instead of extending to Nmax=14 or 16, the primary reasons are the limitations of our current computational resources and the convergence assessment of our model. Although it is theoretically possible to perform calculations at higher Nmax, the efficiency of processing larger model spaces is low due to the lack of optimization of our computational program, presenting certain challenges. Additionally, our data demonstrate that results based on Nmax=12 are sufficient to address the convergence issues of the spectroscopic factors.

The error in the ground state energy shown in Fig. 5 was not detailed in the original manuscript. We used an error propagation formula, transmitting the ground state error to the excited states. The total error for the excited states is calculated as the square root of the sum of the squares of the ground state and excited state errors. We have replaced the original Fig. 5 with Table I, which now focuses only on the energies and does not consider the excitation energies.


Fig. 5 also clearly shows that the standard Cohen-Kurath Shell Model is inadequate for 6He, 6Li, 7Li, and 7Be: the excitation energies are off by more than a factor of two. As already mentioned by the first referee, the Shell Model is inadequate for A=6 and 7 nuclei. So why bother comparing the spectroscopic factors with those obtained in the Shell Model?

Our answer
----------
We appreciate the reviewer's criticisms. Regarding the comparison with the shell model, our intention was not to directly assess the accuracy of the shell model. In fact, since many nuclear reaction cross-section data historically derive from shell model calculations, we introduced these comparisons in our paper primarily to provide a reference framework. This framework helps readers better understand the spectroscopic factors derived from different models and the predicted cross-section calculations. We acknowledge that this content might have caused confusion or misunderstanding among readers. Therefore, in the revised manuscript, we have removed Fig. 5 and no longer compare the energy spectra calculations between NCSM and SM. Instead, we solely include the SM spectroscopic factors from the references in Table II. We hope that this revision more clearly conveys the purpose and results of our research.


Also, given the limited convergence, why are the authors discussing both 7Li and 7Be?

At the level of convergence of the calculations in this manuscript, the only effect of isospin breaking (mainly due to the Coulomb interaction) is in the ground state energies of 7Li and 7Be – the spectra are essentially the same (within uncertainties), and the spectroscopic factors are (probably) the same, given the limited convergence. I would strongly suggest to omit 7Be, it does not add anything to this manuscript; that is, remove Fig. 4, one panel of Fig. 5, Fig. 10, and Fig. 11.

Finally, the authors get to the results for the spectroscopic factors. Figs. 6 and 7 show results for 6He + proton to 7Li, but unfortunately, the figure caption of Fig. 7 is incorrect; Figs. 8 and 9 show results for 6Li + proton to 7Li; and in my opinion, Figs. 10 and 11 are superfluous.

Our answer
----------
Thank you for the suggestions. We agree with the views on 7Be and have removed all content related to 7Be in the revised manuscript, focusing on the convergence of spectroscopic factors.

Regarding the error in the caption of Fig. 7, we have corrected it in the revised manuscript. We hope these changes will enhance the overall quality and accuracy of the paper.


Obviously, the results are not converged -- but that is emphasized by the choice of the authors to show only a limited vertical range, from just below the lowest data point to just above the highest data point. Therefore it looks in all plots as if the results span the entire vertical axis. On the other hand, I believe the natural vertical range would be from 0 to 1; indeed, all calculated values fall in this range. To me it makes a lot more sense to plot the results all on the same vertical scale, from 0 to 1. This would much more easily reveal that e.g. the largest spectroscopic factor for 6He to 7Li(3/2-) comes from 6He(0+) cross p_3/2. And I believe one could draw other qualitative conclusions from these results despite the seemingly poor convergence of each individual spectroscopic factor.

Our answer
----------
We greatly appreciate the reviewer's detailed suggestions regarding the presentation of our figures. Based on these recommendations, we have adjusted the vertical range of all figures related to spectroscopic factors to [0:1] in the revised manuscript.


The text in red in the manuscript (presumably added in response to the first referee report?) 'The convergence behavior of spectroscopic factors in NCSM calculations is similar to that of other nuclear properties such as root-mean-square radius [30, 35, 54–56], magnetic moment [55, 56], electric quadrupole moment [30, 54–57], M1 transition [54, 56–58], and E2 transition [54, 56, 57]. Currently, there are no established extrapolation tools available for reliably predicting these observables within NCSM calculations.' is in my opinion misleading. I agree that radii, quadrupole moments, and E2 transitions are converging slowly -- however, it is understood why, namely due to the long-range nature of the corresponding operators, while the long-range behavior of the wavefunctions converges slowly in a harmonic oscillator basis. Indeed, appropriate ratio's of e.g. the mean-square radius and the quadrupole moment, or a quadrupole moment and an E2 transition matrix element, converge much better, and allows one to draw firm predictions regarding some of these ratios. On the other hand, magnetic moments and M1 transitions are generally much better converged than these long-range observables, typically to within a few percent or better. This raises questions such as:

Can we understand the origin of the slow convergence of the spectroscopic factors?

Is there a systematic trend in the convergence that we can exploit?

Simply stating that the convergence is poor, and then listing results in Table I without uncertainties, and without saying how these results are obtained (the result at the highest Nmax? for a particular
hbar-omega value? ) is simply inadequate.

Our answer
----------
We greatly appreciate the reviewer's thorough analysis and the critical issues raised regarding the content of our manuscript. Your comments highlighted inaccuracies in our description of these physical quantities and we have revised this section in the manuscript.

Indeed, the slow convergence of the spectroscopic factors is primarily due to the wave function of the last nucleon needing to be expanded with more nodes of localized HO single-particle states. However, regarding the presence of a systematic trend that could be exploited, our current data have not yet shown a clear pattern, indicating significant variations in different spectroscopic factors as the model space changes.

Additionally, the spectroscopic factors listed in Table II (Table Ⅰ in the original manuscript) are calculated results within the model space of Nmax=12, based on a specific ħw value. We have included further explanations regarding this in the revised manuscript.


With the approximate, not very well converged, spectroscopic factor, the authors go on to calculate the cross-section for knockout reactions. The necessary sigma_{sp} that is needed for this calculation is taken from Ref. [32], based on the overlap function obtained from VMC calculations. These VMC calculations used a very different NN potential: the local AV18 interaction (with additional 3-nucleon interactions). It is not clear to me that this is allowed -- at least naively, I would expect that one should evaluate all elements that go into the actual cross-section calculation using the same potential. After all, wave functions are not directly observable; and it is not obvious to me that spectroscopic factors, as defined by Eqs. (2) and (3), are truly independent of the nuclear interaction. The shortcut of taking sigma_{sp} from Ref. [32] without further justification is questionable at best.

Our answer
----------
We understand the reviewer's concerns about using VMC-calculated single-particle cross-sections directly for predicting NCSM and GFMC cross-sections, which indeed lacks consistency. But given our current limitations, it is the best option available to us. Our research group primarily focuses on calculations related to nuclear structure and has not yet ventured into calculations for nuclear reactions, lacking the necessary programs to calculate single-particle cross-sections consistently. Therefore, the comparisons in the article are more exploratory in nature. We will clarify this point in the revised manuscript and explain the reasons behind this choice.


Finally, the statement, ' The results indicate that the calculated cross-sections from the no-core shell model align more closely with experimental data than those from the standard shell model' already in the abstract, and elaborated on towards the end of the results section, 'The SFs computed in SM are significantly larger compared to those from ab initio NCSM' is misleading, if not simply wrong.

This statement is (probably) based on the observation that the calculated spectroscopic factors for 6Li(0+) cross p_3/2 to 7Li(3/2-) and 6He(0+) cross p_3/2 to 7Li(3/2-) are both significantly larger in the Shell Model than in the NCSM. Apart from the fact that the Shell Model is not applicable to A=6 and 7 nuclei, one should note that the 6Li(0+) state is the T=1 analog state of the 6He(0+) ground state -- clearly, the results for these two spectroscopic factors are strongly correlated. I would therefore consider this as one case for which the Shell Model indeed gives a significantly larger result than the NCSM, out of the essentially three distinct cases listed in Table I.

The other two cases listed in Table I do NOT give a significantly larger result with the Shell Model than with the NCSM: in one case, they are the same, and in the other case only about 20% to 30% larger, depending on the interaction. Given the poor convergence, I find that not very significant, and the abstract is clearly trying to 'oversell' this manuscript.

Our answer
----------
Thank you for your correction. We have noticed that the descriptions in the abstract and results sections may have overstated the comparison results, potentially misleading the readers. Indeed, as you pointed out, the SM has limited applicability for nuclei with A=6 and 7, and among the channels listed, the SM is significantly larger than the NCSM, VMC, and GFMC in the SFs of valence proton in 7Li. Therefore, we have revised the abstract and relevant sections of the manuscript.


Furthermore -- why is there no 6Li(3+) cross p_3/2 to 7Li(3/2-) listed in Table I?

It has the highest spectroscopic factor, according to Figs. 8 and 9. Similarly, why is there no 6He(2+) cross p_3/2 to 7Li(3/2-) nor no 6He(2+) cross p_1/2 to 7Li(3/2-) listed in Table I?

Lastly, the three exclusive cross sections for the NCSM calculations listed in Table I do not add up to the inclusive cross sections listed in that same table. This does not give me much confidence in the other results presented in this manuscript.

Given all these shortcoming, I cannot recommend this paper for publication in Phys. Rev. C.

Our answer
----------
We greatly appreciate your thorough review and the critical questions you raised. The reason only certain reaction channels are listed in the table is that these channels are experimentally measurable as reported in Ref. [54]. Specifically, in the proton knockout from 7Li to 6He, only the 6He(0+) state is bound, while the 6He(2+) state is unbound. For the theoretical inclusive cross-sections of neutron knockout from 7Li to 6Li, the calculations assume that only the 6Li(1+) ground state and the 6Li(0+) excited state are populated in the reaction. Although there is an additional 6Li(3+) excited state, it is particle unbound and decays via α + d breakup. Those statement have been mentioned in Ref. [54].

While the inclusive cross-section from NCSM calculations differs from the experimental value, it is consistent with the results of the ab initio Monte Carlo calculations. Indeed, the inconsistency between experimental cross-section and theoretical cross-section is a long-standing mystery, which is beyond the scope of this paper.

